Combinatorics of a Discrete Trajectory Space for Robot Motion Planning

Motion planning is a difficult problem in robot control. The complexity of the problem is directly related to the dimension of the robot's configuration space. While in many theoretical calculations and practical applications the configuration space is modeled as a continuous space, we present a discrete robot model based on the fundamental hardware specifications of a robot. Using lattice path methods, we provide estimates for the complexity of motion planning by counting the number of possible trajectories in a discrete robot configuration space.

==> figures/Pseudocode/pseudocode_raw.txt <==
##########################
find transitions
##########################

torque_list = [t1, t2, t3, ...]
delta_t = ...
state_list = [A]                                                    #A = start state
nal = sufficiently large number                                     #null action limit
transitions = []


for s in state_list:
    action_sequences = torque_list
    for as in action_sequences:
        s_new = Act(s, as)
        valid = validation_check(as)                                #check for joint limits and collisions
        if valid:
            if s_new != s:
                if not s_new in state_list:
                    state_list.append(s_new)
                transitions.append(s, as, len(as)*delta_t, s_new)
            else:
                if len(as) < nal:                                   #break condition
                    for t in torque_list:
                        action_sequences.append(as+t)
                else:
                    transitions.append(s, as, s)                    #null action
        action_sequences.remove(as)

Outcome: state_list, transitions


##########################
find trajectories (no goal, m steps)
##########################

transitions = ...                                                               #transitions and state_list
state_list = ...                                                                #from algorithm above
trajectories = []
m = number of steps

for start in state_list:
    temp_trajectories = [start]
    for step=0, step<m, step++:
        temp_trajectories_copy = temp_trajectories
        for tt in temp_trajectories_copy:
            for trans in transitions:
                if trans[0] == tt[-1]:
                    temp_trajectories.append(tt+trans[-1])
            temp_trajectories.remove(tt)
    trajectories = trajectories + temp_trajectories

Outcome: trajectories


##########################
find action sequence (along joint trajectory)
##########################

delta_q = ...
delta_t = ...                                                                   #robot hw parameters

transitions = ...                                                               #transitions and state_list from algorithm above

m = number of steps in trajectory
desired_trajectory = [(A, 0), (s_1, delta_t), ..., (B, (m-1)*delta_t))]         #for example given by Power Series
actions_for_trajectory = []

current_state = A
pass_counter = 1

for step=1, step<m, step++:
    if abs(desired_trajectory[step][0] - current_state) > delta_q:              #check if desired step is larger than delta_q, if not then wait
        pass_counter = 1
        offset = large number
        action = None
        for trans in transitions:
            if trans[0] == current_state:                                       #check available transitions
                if (trans[2] == delta_t*pass_counter)                           #check if time step matches
                    if (abs(trans[-1] - desired_trajectory[step][0]) < offset):    #check if transitions is closer to desired step 
                        offset = trans[-1] - desired_trajectory[step][0]
                        action = trans[1]
        action_for_trajectory.append(action)
    else:
        pass_counter += 1

Outcome: action_for_trajectory


##########################
Other Methods:  RRT (from A to B), Dynamic programming (from anywhere to B)

